Strategy Complexity of Parity Objectives in Countable MDPs

We study countably infinite MDPs with parity objectives. Unlike in finite MDPs, optimal strategies need not exist, and may require infinite memory if they do. We provide a complete picture of the exact strategy complexity of $\varepsilon$-optimal strategies (and optimal strategies, where they exist) for all subclasses of parity objectives in the Mostowski hierarchy. Either MD-strategies, Markov strategies, or 1-bit Markov strategies are necessary and sufficient, depending on the number of colors, the branching degree of the MDP, and whether one considers $\varepsilon$-optimal or optimal strategies. In particular, 1-bit Markov strategies are necessary and sufficient for $\varepsilon$-optimal (resp. optimal) strategies for general parity objectives.

==> changelog.txt <==
> ----------------------- REVIEW 1 ---------------------
> SUBMISSION: 11
> TITLE: Strategy Complexity of Parity Objectives in Countable MDPs
> AUTHORS: Stefan Kiefer, Richard Mayr, Mahsa Shirmohammadi and Patrick Totzke
> 
> ----------- Overall evaluation -----------
> SCORE: 2 (accept)
> ----- TEXT:
> This paper considers countable Markov Decision Processes (MDP) with parity
> objectives, where we look for strategies, which resolved non-determinism of
> the MDP, to maximise the probability of the parity objective being satisfied. 
> A strategy maximising this probability (resp., making it at most epsilon worse
> than the maximal) are called optimal (resp., epsilon-optimal).
> 
> The main contributions of this paper are 
> 1. In every countable MDP with a parity objective admits an epsilon-optimal
> strategy that is one-bit Markov, i.e., the strategy depends only on the number
> of states and has a single bit of memory. 
> 2. If there exists an optimal strategy for a given countable MDP with the
> parity objective, then there is also an optimal one that is one-bit Markov.
> 
> One-bit Markov strategies are infinite-memory, but the memory structure is
> simple. Since epsilon-optimal strategies in countable MDPs require infinite
> memory, and Markov strategies or finite-state  are insufficient even for 3
> colours, the presented memory requirement is both sufficient and necessary.
> Furthermore, the authors make no assumption about effective presentation of a
> countable MDP and hence this result applies to a wide class of all countable
> MDPs. Thus, in my opinion, the presented results are strong and interesting.
> 
> The proof of (1) is by successive reduction to Buechi objectives.
> More precisely, the authors show a procedure that iterates over even colours e from 0 to the maximal one.
> For each even colour e, they fix a finning region Fix_e for the objective:
> (a)~colour e is visited infinitely often, larger colours no not appear,
> and (c)~previously fixed region Fix_{e-2} is not visited. This objective is a
> Buechi objective and due to earlier results it admits a gamma-optimal one-bit
> Markov strategy (for some gamma smaller than epsilon).
> Finally, for all states not included in the fixed regions, the authors
> consider the reachability objective to the fixed regions, which admits
> memoryless deterministic gamma-optimal strategies. The correctness of this
> procedure is showed with Levy's zero-one law. 
> 
> The proof of (2) is almost entirely given in the appendix.
> This is a complicated construction, which I was not able to check in reasonable time.  
> 
> In summary, the paper presents non-trivial solution to an interesting
> question and therefore I recommend acceptance of this contribution.
> 
> Remark: The proof of Lemma 6 contains references to some results from the
> appendix (Theorem 28 or Remark 27), which are not even started in the
> paper. It has to be fixed in the final version.

Removed references to Theorem 28 (theo-buchi-icalp) fron the main body, since it is
not actually used directly there.

Moved Remark 27 (rem:quasi-tail) into the main body.

> ----------- Reviewer's confidence -----------
> SCORE: 3 ((medium))
> 
> 
> 
> ----------------------- REVIEW 2 ---------------------
> SUBMISSION: 11
> TITLE: Strategy Complexity of Parity Objectives in Countable MDPs
> AUTHORS: Stefan Kiefer, Richard Mayr, Mahsa Shirmohammadi and Patrick Totzke
> 
> ----------- Overall evaluation -----------
> SCORE: 2 (accept)
> ----- TEXT:
> ===============
> Paper Summary
> ===============
> 
> This work considers parity objectives in infinite but countable MDPs and
> focuses on the complexity of optimal and $\epsilon$-optimal strategies.
> 
> The main result for the $\epsilon$-optimal case is Theorem 1, which, after a
> series of reductions that massage the MDP into a nice (finitely branching,
> acyclic, layered) format, provides an iterative method leading to a memoryless
> deterministic strategy for the nice format, which in turn corresponds to a
> 1-bit Markov strategy for the original MDP. This iterative procedure is highly
> non-trivial and relies heavily on Levy's zero-one law. However, the paper does
> a great job in explaining it.
> 
> For the optimal case, a similar result (Theorem 2) is obtained in Section 4. 
> While the intuition is clear, I failed to verify the correctness of this case,
> and got lost when reading the details in Appendix D.
> 
> 
> ===============
> Strengths
> ===============
> 
> -> Very well-motivated problem, given the ubiquity of MDPs with parity objective
> 
> -> Provides a complete characterization of strategy complexity for parity
> objectives in infinite and countable MDPs (Figure 1)
> 
> -> The obtained upper-bounds (1-bit Markov) are tight and (quite surprisingly)
> do not depend on the number of colors.
>  
> 
> ===============
> Minor Weakness
> ===============
> 
> I understand that space restrictions make it impossible to include the proofs
> in the main text. However, Appendix D is not as well-written and accessible as
> the rest of the paper, and I could not follow it. I suggest that the authors
> make this part more accessible by adding more examples and explanation,
> and that they also make it available online, so that interested readers
> can see the details of their proof.
> 
> 
> Nit:
> -> Please mention the word "countable" in your theorems.

I don't think we should do that in every lemma/theorem.
It is very clear from the title of our
paper and our definition od MDPs that they are countable.


> ----------- Reviewer's confidence -----------
> SCORE: 4 ((high))
> 
> 
> 
> ----------------------- REVIEW 3 ---------------------
> SUBMISSION: 11
> TITLE: Strategy Complexity of Parity Objectives in Countable MDPs
> AUTHORS: Stefan Kiefer, Richard Mayr, Mahsa Shirmohammadi and Patrick Totzke
> 
> ----------- Overall evaluation -----------
> SCORE: 2 (accept)
> ----- TEXT:
> == Summary ==
> 
> The paper considers parity objectives in countably infinite MDPs.
> It provides the full picture on strategy complexity for all subclasses of
> parity objectives in the Mostowski hierarchy, both when considering optimal
> and epsilon-optimal strategies.
> To that end, it heavily relies on previous results and constructions of the
> authors and introduces several new ones.
> 
> == General impression ==
> 
> The paper is well written:
> the introduction is easy to follow and and Figure 1 literally provides the
> "complete picture" that the abstract promises, and that I refered to throughout the paper; 
> the technical part is well done (still difficult to read, as the topic is involved).
> 
> The contribution is significant, as it answers several open questions
> (closes several strategy-complexity gaps) and has the pedagogical value of
> aggregating the results of 3 papers (this one as well as citations [12,13]).
> 
> Thus, I suggest to accept the paper.
> 
> == Details ==
> 
> The technical part provides the necessary proofs to back the "complete picture" up. 
> As they heavily rely on previous work, the paper comes with a huge appendix,
> explaining and/or proving the previous constructions, so that the provided paper was self contained.
> The new constructions and proofs are very involved, but explained reasonably
> well and in a modular way, relaying several things to the appendix.
> Still, it is very technical and difficult to read; however, I don't see this
> as a fault of the authors, but of the complicated topic.
> Sections 5 and 6 are kept very short, so that I was barely able to parse the
> occurring results (it took me a while to see why it was ok to drop "acyclic"
> in Corollary 15, as I had not noticed that MD had been replaced with Markov;
> also, I was confused that actually a corollary is the result we see in the big
> picture, not a theorem).
> However, it is possibly to read it, and given the space constraints,
> it is better to focus on the most involved construction.
> 
> Regarding correctness: I understood the general ideas of all proofs in the
> main body and they seemed sound. I read the parts of the appendix necessary to
> convince me that the constructions of the previous papers work. All the proofs
> are well structured and clearly carefully done, so I think they are correct. 
> 
> Suggestion: The authors introduce randomized strategies in the preliminaries
> and quickly talk about them in the introduction, but do not explicitly say why
> they do not occurr in the "big picture". Thinking about it, I saw that
> randomization probably does not help to replace the additional strength of a
> Markov strategy over MD or of a 1-bit Markov over a Markov strategy, as the
> used constructions would not work with randomization; still, I would like to
> have a small remark (maybe in intro or when defining randomized strategies). 
> Also, the fact that *these* constructions do not work does not necessarily
> imply that there is no construction that uses randomization,
> although I assume that is the case. If the authors have any further insight
> into this, I would be happy to have it in this paper.

Added more explanation in the introduction
and in the caption of Fig. 1 that our ICALP'19 result
shows that randomization does not help.
 
> Small errors:
> 304: The finite set of initial [states]

Fixed.

> 311: Rule does not fit transformation. FGA and FGB becomes F (GA and GB). (Transformation is still correct)

Fixed.

> 413: One [notices]

Fixed.

